Unsupervised extraction, labelling and clustering of segments from clinical notes

This work is motivated by the scarcity of tools for accurate, unsupervised information extraction from unstructured clinical notes in computationally underrepresented languages, such as Czech. We introduce a stepping stone to a broad array of downstream tasks such as summarisation or integration of individual patient records, extraction of structured information for national cancer registry reporting or building of semi-structured semantic patient representations for computing patient embeddings. More specifically, we present a method for unsupervised extraction of semantically-labelled textual segments from clinical notes and test it out on a dataset of Czech breast cancer patients, provided by Masaryk Memorial Cancer Institute (the largest Czech hospital specialising in oncology). Our goal was to extract, classify (i.e. label) and cluster segments of the free-text notes that correspond to specific clinical features (e.g., family background, comorbidities or toxicities). The presented results demonstrate the practical relevance of the proposed approach for building more sophisticated extraction and analytical pipelines deployed on Czech clinical notes.

==> data/label-dist.csv <==
index,count
0,76818
1,63867
2,52071
3,38384
4,37484
5,37292
6,35021
7,33131
8,31480
9,30965
10,28508
11,22441
12,21318
13,21239
14,20511
15,19735
16,18697
17,14974
18,14605
19,14189
20,14089
21,13943
22,13940
23,13694
24,13470
25,13097
26,12849
27,12253
28,12099
29,12057
30,11450
31,10972
32,10948
33,10214
34,10207
35,10193
36,9798
37,9582
38,9428
39,8629
40,8551
41,8476
42,8470
43,8166
44,8053
45,7937
46,7910
47,7506
48,7462
49,7199
50,6948
51,6868
52,6850
53,6347
54,6270
55,6265
56,6245
57,5961
58,5852
59,5718
60,5676
61,5676
62,5625
63,5587
64,5573
65,5411
66,5184
67,5176
68,5170
69,5090
70,5060
71,4993
72,4992
73,4877
74,4752
75,4746
76,4594
77,4504
78,4503
79,4485
80,4393
81,4382
82,4330
83,4315
84,4161
85,4119
86,4115
87,4015
88,3884
89,3801
90,3782
91,3761
92,3688
93,3678
94,3509
95,3461
96,3431
97,3321
98,3300
99,3264
100,3119
101,3073
102,3012
103,2995
104,2974
105,2948
106,2876
107,2851
108,2798
109,2768
110,2724
111,2712
112,2591
113,2555
114,2543
115,2501
116,2455
117,2438
118,2388
119,2356
120,2199
121,2139
122,2124
123,2112
124,2101
125,2099
126,2073
127,2049
128,2036
129,1986
130,1954
131,1938
132,1923
133,1886
134,1860
135,1748
136,1670
137,1630
138,1605
139,1529
140,1511
141,1481
142,1477
143,1473
144,1334
145,1327
146,1318
147,1308
148,1282
149,1266
150,1254
151,1213
152,1200
153,1182
154,1163
155,1158
156,1156
157,1145
158,1137
159,1122
160,1111
161,1095
162,1091
163,1058
164,1057
165,1019
166,1018
167,982
168,972
169,940
170,933
171,922
172,914
173,888
174,887
175,876
176,846
177,799
178,797
179,786
180,771
181,750
182,745
183,744
184,738
185,706
186,704
187,699
188,698
189,688
190,687
191,681
192,680
193,678
194,675
195,671
196,668
197,661
198,655
199,642
200,632
201,622
202,616
203,616
204,615
205,607
206,599
207,582
208,581
209,572
210,570
211,566
212,565
213,565
214,560
215,559
216,555
217,554
218,548
219,542
220,538
221,525
222,515
223,514
224,512
225,511
226,507
227,503
228,498
229,495
230,495
231,495
232,494
233,492
234,492
235,491
236,479
237,469
238,461
239,460
240,458
241,456
242,455
243,443
244,442
245,441
246,439
247,430
248,420
249,418
250,417
251,416
252,414
253,404
254,402
255,401
256,396
257,392
258,390
259,385
260,385
261,384
262,384
263,384
264,379
265,376
266,375
267,371
268,370
269,368
270,359
271,358
272,355
273,354
274,353
275,347
276,344
277,343
278,341
279,339
280,338
281,334
282,331
283,328
284,327
285,326
286,320
287,316
288,316
289,314
290,309
291,304
292,300
293,298
294,294
295,290
296,289
297,289
298,287
299,284
300,282
301,276
302,275
303,273
304,272
305,268
306,267
307,265
308,264
309,264
310,263
311,261
312,261
313,260
314,259
315,259
316,258
317,257
318,256
319,256
320,253
321,251
322,249
323,249
324,243
325,242
326,241
327,241
328,240
329,239
330,238
331,234
332,234
333,233
334,233
335,231
336,227
337,226
338,224
339,223
340,223
341,223
342,223
343,222
344,220
345,218
346,216
347,215
348,214
349,213
350,213
351,210
352,210
353,210
354,208
355,208
356,208
357,206
358,205
359,205
360,202
361,202
362,201
363,199
364,196
365,196
366,195
367,194
368,194
369,194
370,193
371,191
372,187
373,186
374,185
375,182
376,182
377,181
378,180
379,180
380,180
381,180
382,180
383,177
384,175
385,168
386,167
387,167
388,167
389,167
390,166
391,165
392,163
393,163
394,162
395,162
396,162
397,161
398,159
399,158
400,158
401,158
402,158
403,157
404,157
405,157
406,155
407,155
408,155
409,155
410,155
411,154
412,154
413,154
414,153
415,150
416,150
417,150
418,150
419,149
420,149
421,147
422,145
423,144
424,143
425,142
426,142
427,142
428,141
429,139
430,139
431,138
432,138
433,138
434,138
435,138
436,135
437,134
438,134
439,133
440,133
441,130
442,129
443,129
444,129
445,128
446,127
447,126
448,126
449,126
450,125
451,125
452,125
453,124
454,124
455,124
456,123
457,123
458,123
459,122
460,122
461,121
462,121
463,121
464,120
465,120
466,120
467,120
468,119
469,119
470,118
471,118
472,118
473,118
474,117
475,116
476,116
477,115
478,114
479,113
480,113
481,113
482,112
483,112
484,111
485,110
486,110
487,109
488,108
489,108
490,108
491,108
492,106
493,105
494,104
495,102
496,101
497,101
498,101
499,101
500,100
501,99
502,99
503,99
504,98
505,97
506,97
507,96
508,96
509,95
510,94
511,94
512,94
513,93
514,93
515,93
516,92
517,92
518,92
519,92
520,91
521,91
522,90
523,90
524,89
525,89
526,89
527,89
528,88
529,88
530,88
531,88
532,87
533,87
534,86
535,86
536,86
537,85
538,85
539,84
540,84
541,84
542,84
543,83
544,83
545,83
546,82
547,82
548,82
549,82
550,81
551,81
552,81
553,81
554,81
555,81
556,80
557,79
558,79
559,78
560,78
561,77
562,77
563,77
564,76
565,76
566,76
567,76
568,76
569,75
570,75
571,75
572,75
573,75
574,75
575,74
576,74
577,74
578,74
579,74
580,72
581,72
582,72
583,71
584,71
585,71
586,71
587,71
588,71
589,70
590,70
591,70
592,70
593,70
594,70
595,69
596,69
597,69
598,68
599,68
600,68
601,68
602,68
603,68
604,67
605,67
606,67
607,67
608,67
609,67
610,66
611,66
612,66
613,66
614,66
615,66
616,65
617,65
618,65
619,65
620,65
621,65
622,64
623,64
624,64
625,64
626,64
627,64
628,64
629,63
630,63
631,63
632,63
633,63
634,63
635,63
636,63
637,62
638,62
639,62
640,62
641,62
642,61
643,61
644,61
645,61
646,60
647,60
648,60
649,60
650,60
651,60
652,60
653,59
654,59
655,59
656,59
657,59
658,59
659,58
660,58
661,58
662,58
663,58
664,57
665,57
666,57
667,57
668,56
669,56
670,56
671,56
672,56
673,56
674,55
675,55
676,55
677,55
678,55
679,55
680,55
681,55
682,55
683,55
684,54
685,54
686,54
687,54
688,54
689,54
690,54
691,54
692,53
693,53
694,53
695,53
696,52
697,52
698,52
699,52
700,52
701,52
702,52
703,51
704,51
705,51
706,51
707,51
708,51
709,51
710,51
711,51
712,51
713,51
714,50
715,50
716,50
717,50
718,50
719,50
720,50
721,50
722,49
723,49
724,49
725,49
726,49
727,49
728,49
729,48
730,48
731,48
732,48
733,48
734,48
735,48
736,48
737,48
738,48
739,48
740,48
741,48
742,47
743,47
744,47
745,47
746,47
747,47
748,47
749,47
750,47
751,47
752,46
753,46
754,46
755,46
756,46
757,46
758,46
759,46
760,45
761,45
762,45
763,45
764,45
765,45
766,45
767,45
768,45
769,45
770,45
771,44
772,44
773,44
774,44
775,44
776,44
777,43
778,43
779,43
780,43
781,43
782,43
783,43
784,43
785,42
786,42
787,42
788,42
789,42
790,42
791,42
792,42
793,42
794,42
795,42
796,42
797,42
798,41
799,41
800,41
801,41
802,41
803,41
804,41
805,41
806,41
807,40
808,40
809,40
810,40
811,40
812,40
813,40
814,40
815,40
816,40
817,40
818,39
819,39
820,39
821,39
822,39
823,39
824,39
825,39
826,39
827,39
828,39
829,39
830,39
831,39
832,39
833,39
834,39
835,38
836,38
837,38
838,38
839,38
840,38
841,38
842,38
843,38
844,38
845,38
846,38
847,38
848,38
849,37
850,37
851,37
852,37
853,37
854,37
855,37
856,37
857,37
858,36
859,36
860,36
861,36
862,36
863,36
864,36
865,36
866,36
867,36
868,36
869,36
870,36
871,36
872,35
873,35
874,35
875,35
876,35
877,35
878,35
879,35
880,35
881,35
882,35
883,35
884,35
885,35
886,35
887,34
888,34
889,34
890,34
891,34
892,34
893,34
894,34
895,34
896,34
897,34
898,34
899,34
900,34
901,34
902,34
903,34
904,34
905,33
906,33
907,33
908,33
909,33
910,33
911,33
912,33
913,33
914,33
915,33
916,33
917,33
918,33
919,33
920,33
921,33
922,33
923,33
924,33
925,33
926,32
927,32
928,32
929,32
930,32
931,32
932,32
933,32
934,32
935,32
936,32
937,32
938,32
939,32
940,32
941,32
942,32
943,32
944,32
945,32
946,32
947,32
948,32
949,32
950,32
951,32
952,32
953,31
954,31
955,31
956,31
957,31
958,31
959,31
960,31
961,31
962,31
963,31
964,31
965,31
966,31
967,31
968,31
969,31
970,31
971,31
972,31
973,31
974,31
975,31
976,30
977,30
978,30
979,30
980,30
981,30
982,30
983,30
984,30
985,30
986,30
987,30
988,30
989,30
990,30
991,30
992,30
993,30
994,30
995,30
996,29
997,29
998,29
999,29
1000,29
1001,29
1002,29
1003,29
1004,29
1005,29
1006,29
1007,29
1008,29
1009,29
1010,29
1011,29
1012,29
1013,29
1014,28
1015,28
1016,28
1017,28
1018,28
1019,28
1020,28
1021,28
1022,28
1023,28
1024,28
1025,28
1026,28
1027,28
1028,28
1029,28
1030,28
1031,28
1032,28
1033,28
1034,28
1035,28
1036,27
1037,27
1038,27
1039,27
1040,27
1041,27
1042,27
1043,27
1044,27
1045,27
1046,27
1047,27
1048,27
1049,27
1050,27
1051,27
1052,27
1053,27
1054,27
1055,27
1056,27
1057,27
1058,27
1059,27
1060,27
1061,27
1062,27
1063,27
1064,27
1065,26
1066,26
1067,26
1068,26
1069,26
1070,26
1071,26
1072,26
1073,26
1074,26
1075,26
1076,26
1077,26
1078,26
1079,26
1080,26
1081,26
1082,26
1083,26
1084,26
1085,26
1086,26
1087,26
1088,26
1089,26
1090,26
1091,26
1092,26
1093,26
1094,26
1095,25
1096,25
1097,25
1098,25
1099,25
1100,25
1101,25
1102,25
1103,25
1104,25
1105,25
1106,25
1107,25
1108,25
1109,25
1110,25
1111,25
1112,25
1113,25
1114,25
1115,25
1116,25
1117,25
1118,25
1119,25
1120,25
1121,25
1122,25
1123,25
1124,25
1125,25
1126,25
1127,24
1128,24
1129,24
1130,24
1131,24
1132,24
1133,24
1134,24
1135,24
1136,24
1137,24
1138,24
1139,24
1140,24
1141,24
1142,24
1143,24
1144,24
1145,24
1146,24
1147,24
1148,24
1149,24
1150,24
1151,24
1152,24
1153,23
1154,23
1155,23
1156,23
1157,23
1158,23
1159,23
1160,23
1161,23
1162,23
1163,23
1164,23
1165,23
1166,23
1167,23
1168,23
1169,23
1170,23
1171,23
1172,23
1173,23
1174,23
1175,23
1176,23
1177,23
1178,23
1179,23
1180,23
1181,23
1182,22
1183,22
1184,22
1185,22
1186,22
1187,22
1188,22
1189,22
1190,22
1191,22
1192,22
1193,22
1194,22
1195,22
1196,22
1197,22
1198,22
1199,22
1200,22
1201,22
1202,22
1203,22
1204,22
1205,22
1206,22
1207,22
1208,22
1209,21
1210,21
1211,21
1212,21
1213,21
1214,21
1215,21
1216,21
1217,21
1218,21
1219,21
1220,21
1221,21
1222,21
1223,21
1224,21
1225,21
1226,21
1227,21
1228,21
1229,21
1230,21
1231,21
1232,21
1233,21
1234,21
1235,21
1236,21
1237,21
1238,21
1239,21
1240,21
1241,21
1242,21
1243,21
1244,21
1245,21
1246,21
1247,21
1248,21
1249,21
1250,21
1251,21
1252,21
1253,21
1254,21
1255,21
1256,20
1257,20
1258,20
1259,20
1260,20
1261,20
1262,20
1263,20
1264,20
1265,20
1266,20
1267,20
1268,20
1269,20
1270,20
1271,20
1272,20
1273,20
1274,20
1275,20
1276,20
1277,20
1278,20
1279,20
1280,20
1281,20
1282,20
1283,20
1284,20
1285,20
1286,20
1287,20
1288,20
1289,20
1290,20
1291,20
1292,20
1293,20
1294,20
1295,20
1296,20
1297,20
1298,20
1299,20
1300,20
1301,20
1302,20
1303,19
1304,19
1305,19
1306,19
1307,19
1308,19
1309,19
1310,19
1311,19
1312,19
1313,19
1314,19
1315,19
1316,19
1317,19
1318,19
1319,19
1320,19
1321,19
1322,19
1323,19
1324,19
1325,19
1326,19
1327,19
1328,19
1329,19
1330,19
1331,19
1332,19
1333,19
1334,19
1335,19
1336,19
1337,19
1338,19
1339,19
1340,19
1341,19
1342,19
1343,18
1344,18
1345,18
1346,18
1347,18
1348,18
1349,18
1350,18
1351,18
1352,18
1353,18
1354,18
1355,18
1356,18
1357,18
1358,18
1359,18
1360,18
1361,18
1362,18
1363,18
1364,18
1365,18
1366,18
1367,18
1368,18
1369,18
1370,18
1371,18
1372,18
1373,18
1374,18
1375,18
1376,18
1377,18
1378,18
1379,18
1380,18
1381,18
1382,18
1383,18
1384,18
1385,18
1386,18
1387,18
1388,18
1389,17
1390,17
1391,17
1392,17
1393,17
1394,17
1395,17
1396,17
1397,17
1398,17
1399,17
1400,17
1401,17
1402,17
1403,17
1404,17
1405,17
1406,17
1407,17
1408,17
1409,17
1410,17
1411,17
1412,17
1413,17
1414,17
1415,17
1416,17
1417,17
1418,17
1419,17
1420,17
1421,17
1422,17
1423,17
1424,17
1425,17
1426,17
1427,17
1428,17
1429,17
1430,17
1431,17
1432,17
1433,17
1434,17
1435,17
1436,17
1437,17
1438,17
1439,17
1440,17
1441,17
1442,16
1443,16
1444,16
1445,16
1446,16
1447,16
1448,16
1449,16
1450,16
1451,16
1452,16
1453,16
1454,16
1455,16
1456,16
1457,16
1458,16
1459,16
1460,16
1461,16
1462,16
1463,16
1464,16
1465,16
1466,16
1467,16
1468,16
1469,16
1470,16
1471,16
1472,16
1473,16
1474,16
1475,16
1476,16
1477,16
1478,16
1479,16
1480,16
1481,16
1482,16
1483,16
1484,16
1485,16
1486,16
1487,16
1488,16
1489,16
1490,16
1491,16
1492,16
1493,16
1494,16
1495,16
1496,16
1497,16
1498,16
1499,16
1500,16
1501,16
1502,16
1503,16
1504,16
1505,16
1506,16
1507,16
1508,16
1509,16
1510,15
1511,15
1512,15
1513,15
1514,15
1515,15
1516,15
1517,15
1518,15
1519,15
1520,15
1521,15
1522,15
1523,15
1524,15
1525,15
1526,15
1527,15
1528,15
1529,15
1530,15
1531,15
1532,15
1533,15
1534,15
1535,15
1536,15
1537,15
1538,15
1539,15
1540,15
1541,15
1542,15
1543,15
1544,15
1545,15
1546,15
1547,15
1548,15
1549,15
1550,15
1551,15
1552,15
1553,15
1554,15
1555,15
1556,15
1557,15
1558,15
1559,15
1560,15
1561,15
1562,15
1563,15
1564,15
1565,15
1566,15
1567,15
1568,15
1569,15
1570,15
1571,15
1572,15
1573,15
1574,15
1575,15
1576,14
1577,14
1578,14
1579,14
1580,14
1581,14
1582,14
1583,14
1584,14
1585,14
1586,14
1587,14
1588,14
1589,14
1590,14
1591,14
1592,14
1593,14
1594,14
1595,14
1596,14
1597,14
1598,14
1599,14
1600,14
1601,14
1602,14
1603,14
1604,14
1605,14
1606,14
1607,14
1608,14
1609,14
1610,14
1611,14
1612,14
1613,14
1614,14
1615,14
1616,14
1617,14
1618,14
1619,14
1620,14
1621,14
1622,14
1623,14
1624,14
1625,14
1626,14
1627,14
1628,14
1629,14
1630,14
1631,14
1632,14
1633,14
1634,14
1635,14
1636,14
1637,14
1638,14
1639,14
1640,14
1641,14
1642,14
1643,14
1644,14
1645,13
1646,13
1647,13
1648,13
1649,13
1650,13
1651,13
1652,13
1653,13
1654,13
1655,13
1656,13
1657,13
1658,13
1659,13
1660,13
1661,13
1662,13
1663,13
1664,13
1665,13
1666,13
1667,13
1668,13
1669,13
1670,13
1671,13
1672,13
1673,13
1674,13
1675,13
1676,13
1677,13
1678,13
1679,13
1680,13
1681,13
1682,13
1683,13
1684,13
1685,13
1686,13
1687,13
1688,13
1689,13
1690,13
1691,13
1692,13
1693,13
1694,13
1695,13
1696,13
1697,13
1698,13
1699,13
1700,13
1701,13
1702,13
1703,13
1704,13
1705,13
1706,13
1707,13
1708,13
1709,13
1710,13
1711,13
1712,13
1713,13
1714,13
1715,13
1716,13
1717,13
1718,13
1719,13
1720,13
1721,13
1722,13
1723,13
1724,13
1725,13
1726,13
1727,12
1728,12
1729,12
1730,12
1731,12
1732,12
1733,12
1734,12
1735,12
1736,12
1737,12
1738,12
1739,12
1740,12
1741,12
1742,12
1743,12
1744,12
1745,12
1746,12
1747,12
1748,12
1749,12
1750,12
1751,12
1752,12
1753,12
1754,12
1755,12
1756,12
1757,12
1758,12
1759,12
1760,12
1761,12
1762,12
1763,12
1764,12
1765,12
1766,12
1767,12
1768,12
1769,12
1770,12
1771,12
1772,12
1773,12
1774,12
1775,12
1776,12
1777,12
1778,12
1779,12
1780,12
1781,12
1782,12
1783,12
1784,12
1785,12
1786,12
1787,12
1788,12
1789,12
1790,12
1791,12
1792,12
1793,12
1794,12
1795,12
1796,12
1797,12
1798,12
1799,12
1800,12
1801,12
1802,12
1803,12
1804,12
1805,12
1806,12
1807,12
1808,12
1809,12
1810,12
1811,12
1812,12
1813,12
1814,12
1815,12
1816,12
1817,12
1818,12
1819,12
1820,12
1821,12
1822,12
1823,12
1824,12
1825,12
1826,12
1827,12
1828,12
1829,12
1830,12
1831,12
1832,12
1833,12
1834,12
1835,11
1836,11
1837,11
1838,11
1839,11
1840,11
1841,11
1842,11
1843,11
1844,11
1845,11
1846,11
1847,11
1848,11
1849,11
1850,11
1851,11
1852,11
1853,11
1854,11
1855,11
1856,11
1857,11
1858,11
1859,11
1860,11
1861,11
1862,11
1863,11
1864,11
1865,11
1866,11
1867,11
1868,11
1869,11
1870,11
1871,11
1872,11
1873,11
1874,11
1875,11
1876,11
1877,11
1878,11
1879,11
1880,11
1881,11
1882,11
1883,11
1884,11
1885,11
1886,11
1887,11
1888,11
1889,11
1890,11
1891,11
1892,11
1893,11
1894,11
1895,11
1896,11
1897,11
1898,11
1899,11
1900,11
1901,11
1902,11
1903,11
1904,11
1905,11
1906,11
1907,11
1908,11
1909,11
1910,11
1911,11
1912,11
1913,11
1914,11
1915,11
1916,11
1917,11
1918,11
1919,11
1920,11
1921,11
1922,11
1923,11
1924,11
1925,11
1926,11
1927,11
1928,11
1929,11
1930,11
1931,11
1932,10
1933,10
1934,10
1935,10
1936,10
1937,10
1938,10
1939,10
1940,10
1941,10
1942,10
1943,10
1944,10
1945,10
1946,10
1947,10
1948,10
1949,10
1950,10
1951,10
1952,10
1953,10
1954,10
1955,10
1956,10
1957,10
1958,10
1959,10
1960,10
1961,10
1962,10
1963,10
1964,10
1965,10
1966,10
1967,10
1968,10
1969,10
1970,10
1971,10
1972,10
1973,10
1974,10
1975,10
1976,10
1977,10
1978,10
1979,10
1980,10
1981,10
1982,10
1983,10
1984,10
1985,10
1986,10
1987,10
1988,10
1989,10
1990,10
1991,10
1992,10
1993,10
1994,10
1995,10
1996,10
1997,10
1998,10
1999,10
2000,10
2001,10
2002,10
2003,10
2004,10
2005,10
2006,10
2007,10
2008,10
2009,10
2010,10
2011,10
2012,10
2013,10
2014,10
2015,10
2016,10
2017,10
2018,10
2019,10
2020,10
2021,10
2022,10
2023,10
2024,10
2025,10
2026,10
2027,10
2028,10
2029,10
2030,10
2031,10
2032,10
2033,10
2034,10
2035,10
2036,10
2037,10
2038,10
2039,10
2040,10
2041,10
2042,10
2043,10
2044,10
2045,10
2046,10
2047,10
2048,10
2049,10
2050,10
2051,10
2052,10
2053,10
2054,10
2055,10
2056,10
2057,10
2058,10
2059,10
2060,10
2061,10
2062,10
2063,10
2064,10
2065,10
2066,10
2067,10
2068,10
2069,10
2070,10
2071,10
2072,10
2073,10
2074,10
2075,10
2076,10
2077,10

